Steps Towards Best Practices For Robot Videos

There are unwritten guidelines for how to make robot videos that researchers learn from their advisors and pass onto their students. We believe that it is important for the community to collaboratively discuss and develop a standard set of best practices when making robot. We suggest a starting set of maxims for best robot video practices, and highlight positive examples from the community and negative examples only from videos made by the authors of this article. In addition, we offer a checklist that we hope can act as an document that can be given to robotic researchers to inform them of how to make robot videos that truthfully characterize what a robot can and can not do. We consider this a first draft, and are looking for feedback from the community as we refine and grow our maxims and checklist.

==> images.txt <==

\begin{figure*}[t!]
    \centering
    \begin{subfigure}[t]{0.5\textwidth}
        \centering
        \includegraphics[height=1.2in]{figures/edit1.png}
        \subcaption{Still footage from \cite{edit1video}}
        \label{figs:edit1}
    \end{subfigure}%
    ~ 
    \begin{subfigure}[t]{0.5\textwidth}
        \centering
        \includegraphics[height=1.2in]{figures/edit2.png}
        \subcaption{Still footage from \cite{edit2video}}
    \label{figs:edit2}
    \end{subfigure}
    \caption{Positive examples of clear film edits in robot videos. In both examples, footage from a single trial is captured from multiple camera views, and edited together in the video for the viewer to see simultaneously. This gives a viewer a clear and accurate understanding of what the robot perceives and what the environment looks like from an outside viewer.}
    \label{figs:goodedits}
\end{figure*}

\begin{figure*}[t!]
    \centering
    \begin{subfigure}[t]{0.3\textwidth}
        \centering
        \includegraphics[height=1in]{figures/badedit1.png}
    \end{subfigure}%
    ~ 
    \begin{subfigure}[t]{0.3\textwidth}
        \centering
        \includegraphics[height=1in]{figures/badedit2.png}
    \label{figs:edit2}
    \end{subfigure}
    \begin{subfigure}[t]{0.3\textwidth}
        \centering
        \includegraphics[height=1in]{figures/badedit3.png}
    \label{figs:edit2}
    \end{subfigure}
    \caption{Negative example of clear film edits in a robot video from \citet{bollini2013interpreting} (collaborators of this paper's authors). In the video, multiple camera views are spliced back-to-back to show the robot baking cookies, but it is not clear whether footage comes from a single trial or how much footage was removed. }
    \label{figs:badedits}
\end{figure*}








==> new_related_work.txt <==
Byron Boots and friends LOKI 
https://arxiv.org/pdf/1805.10413.pdf

Imitation learning (IL) consists of a set of tools that leverage expert demonstrations to quickly learn policies. However, if the expert is suboptimal, IL can yield policies with inferior performance compared to reinforcement learning (RL). In this paper, we aim to provide an algorithm that combines the best aspects of RL and IL. We accomplish this by formulating several popular RL and IL algorithms in a common mirror descent framework, showing that these algorithms can be viewed as a variation on a single approach. We then propose LOKI, a strategy for policy learning that first performs a small but random number of IL iterations before switching to a policy gradient RL method. We show that if the switching time is properly randomized, LOKI can learn to outperform a suboptimal expert and converge faster than running policy gradient from scratch. Finally, we evaluate the performance of LOKI experimentally in several simulated environments.

Notably, this paper solves suboptimal demonstration cases! 
The strategy is to randomly do IL for K iterations (chosen randomly), then do RL. 

Pan et al. 2017
Agile Autonomous Driving using End-to-End Deep Imitation Learning
https://arxiv.org/pdf/1709.07174.pdf
@article{pan2017agile,
  title={Agile autonomous driving using end-to-end deep imitation learning},
  author={Pan, Yunpeng and Cheng, Ching-An and Saigol, Kamil and Lee, Keuntaek and Yan, Xinyan and Theodorou, Evangelos and Boots, Byron},
  journal={arXiv preprint arXiv:1709.07174},
  year={2017}
}

We present an end-to-end imitation learning system for agile, off-road autonomous driving using only low-cost on-board sensors. By imitating a model predictive controller equipped with advanced sensors, we train a deep neural network control policy to map raw, high-dimensional observations to continuous steering and throttle commands. Compared with recent approaches to similar tasks, our method requires neither state estimation nor on-the-fly planning to navigate the vehicle. Our approach relies on, and experimentally validates, recent imitation learning theory. Empirically, we show that policies trained with online imitation learning overcome well-known challenges related to covariate shift and generalize better than policies trained with batch imitation learning. Built on these insights, our autonomous driving system demonstrates successful high-speed off-road driving, matching the state-of-the-art performance.


DDPGfD 
https://arxiv.org/pdf/1707.08817.pdf

We propose a general and model-free approach for Reinforcement Learning (RL) on real robotics with sparse rewards. We build upon the Deep Deterministic Policy Gradient (DDPG) algorithm to use demonstrations. Both demonstrations and actual interactions are used to fill a replay buffer and the sampling ratio between demonstrations and transitions is automatically tuned via a prioritized replay mechanism. Typically, carefully engineered shaping rewards are required to enable the agents to efficiently explore on high dimensional control problems such as robotics. They are also required for model-based acceleration methods relying on local solvers such as iLQG (e.g. Guided Policy Search and Normalized Advantage Function). The demonstrations replace the need for carefully engineered rewards, and reduce the exploration problem encountered by classical RL approaches in these domains. Demonstrations are collected by a robot kinesthetically force-controlled by a human demonstrator. Results on four simulated insertion tasks show that DDPG from demonstrations out-performs DDPG, and does not require engineered rewards. Finally, we demonstrate the method on a real robotics task consisting of inserting a clip (flexible object) into a rigid object.

Learning Complex Dexterous Manipulation with Deep Reinforcement Learning and Demonstrations
https://arxiv.org/pdf/1709.10087.pdf

Dexterous multi-fingered hands are extremely versatile and provide a generic way to perform a multitude of tasks in human-centric environments. However, effectively controlling them remains challenging due to their high dimensionality and large number of potential contacts. Deep reinforcement learning (DRL) provides a model-agnostic approach to control complex dynamical systems, but has not been shown to scale to high-dimensional dexterous manipulation. Furthermore, deployment of DRL on physical systems remains challenging due to sample inefficiency. Consequently, the success of DRL in robotics has thus far been limited to simpler manipulators and tasks. In this work, we show that model-free DRL can effectively scale up to complex manipulation tasks with a high-dimensional 24-DoF hand, and solve them from scratch in simulated experiments. Furthermore, with the use of a small number of human demonstrations, the sample complexity can be significantly reduced, which enables learning with sample sizes equivalent to a few hours of robot experience. The use of demonstrations result in policies that exhibit very natural movements and, surprisingly, are also substantially more robust.


From LOKI:

Ross and Bagnell 2014
Reinforcement and Imitation Learning via Interactive No-Regret Learning
https://arxiv.org/pdf/1406.5979.pdf
Recent work has demonstrated that problems– particularly imitation learning and structured prediction– where a learner’s predictions influence the inputdistribution it is tested on can be naturally addressed by an interactive approach and analyzed using no-regret online learning. These approaches to imitation learning, however, neither require nor benefit from information about the cost of actions. We extend existing results in two directions: first, we develop an interactive imitation learning approach that leverages cost information; second, we extend the technique to address reinforcement learning. The results provide theoretical support to the commonly observed successes of online approximate policy iteration. Our approach suggests a broad new family of algorithms and provides a unifying view of existing techniques for imitation and reinforcement learning.

Chang et. Al 2015 
Learning to Search Better Than Your Teacher
https://arxiv.org/abs/1502.02206

Methods for learning to search for structured prediction typically imitate a reference policy, with existing theoretical guarantees demonstrating low regret compared to that reference. This is unsatisfactory in many applications where the reference policy is suboptimal and the goal of learning is to improve upon it. Can learning to search work even when the reference is poor?
We provide a new learning to search algorithm, LOLS, which does well relative to the reference policy, but additionally guarantees low regret compared to deviations from the learned policy: a local-optimality guarantee. Consequently, LOLS can improve upon the reference policy, unlike previous algorithms. This enables us to develop structured contextual bandits, a partial information structured prediction setting with many potential applications.

Nair et. al 2017
Combining Self-Supervised Learning and Imitation for Vision-Based Rope Manipulation
https://arxiv.org/pdf/1703.02018.pdf

Manipulation of deformable objects, such as ropes and cloth, is an important but challenging problem in robotics. We present a learning-based system where a robot takes as input a sequence of images of a human manipulating a rope from an initial to goal configuration, and outputs a sequence of actions that can reproduce the human demonstration, using only monocular images as input. To perform this task, the robot learns a pixel-level inverse dynamics model of rope manipulation directly from images in a self-supervised manner, using about 60K interactions with the rope collected autonomously by the robot. The human demonstration provides a high-level plan of what to do and the low-level inverse model is used to execute the plan. We show that by combining the high and low-level plans, the robot can successfully manipulate a rope into a variety of target shapes using only a sequence of humanprovided images for direction.

Sun et. al 2018 
Deeply AggreVaTeD: Differentiable Imitation Learning for Sequential Prediction

Researchers have demonstrated state-of-the-art performance in sequential decision making problems (e.g., robotics control, sequential prediction) with deep neural network models. One often has access to near-optimal oracles that achieve good performance on the task during training. We demonstrate that AggreVaTeD --- a policy gradient extension of the Imitation Learning (IL) approach of (Ross & Bagnell, 2014) --- can leverage such an oracle to achieve faster and better solutions with less training data than a less-informed Reinforcement Learning (RL) technique. Using both feedforward and recurrent neural network predictors, we present stochastic gradient procedures on a sequential prediction task, dependency-parsing from raw image data, as well as on various high dimensional robotics control problems. We also provide a comprehensive theoretical study of IL that demonstrates we can expect up to exponentially lower sample complexity for learning with AggreVaTeD than with RL algorithms, which backs our empirical findings. Our results and theory indicate that the proposed approach can achieve superior performance with respect to the oracle when the demonstrator is sub-optimal.

Chen et al. 2019 
BAIL: Best-Action Imitation Learning for Batch Deep Reinforcement Learning
https://arxiv.org/abs/1910.12179

NOTE: imitating itself, not an actor. 

The field of Deep Reinforcement Learning (DRL) has recently seen a surge in research in batch reinforcement learning, which aims for sample-efficient learning from a given data set without additional interactions with the environment. In the batch DRL setting, commonly employed off-policy DRL algorithms can perform poorly and sometimes even fail to learn altogether. In this paper, we propose a new algorithm, Best-Action Imitation Learning (BAIL), which unlike many off-policy DRL algorithms does not involve maximizing Q functions over the action space. Striving for simplicity as well as performance, BAIL first selects from the batch the actions it believes to be high-performing actions for their corresponding states; it then uses those state-action pairs to train a policy network using imitation learning. Although BAIL is simple, we demonstrate that BAIL achieves state of the art performance on the Mujoco benchmark.

SEE ALSO AC-TEACH RELATED WORK (citations 11, 22-27)
(Got most so far.  Need to revisit, though. )

Residual policy learning.
Silver et. Al 2018
https://arxiv.org/abs/1812.06298
We present Residual Policy Learning (RPL): a simple method for improving nondifferentiable policies using model-free deep reinforcement learning. RPL thrives in complex robotic manipulation tasks where good but imperfect controllers are available. In these tasks, reinforcement learning from scratch remains data-inefficient or intractable, but learning a residual on top of the initial controller can yield substantial improvements. We study RPL in six challenging MuJoCo tasks involving partial observability, sensor noise, model misspecification, and controller miscalibration. For initial controllers, we consider both hand-designed policies and model-predictive controllers with known or learned transition models. By combining learning with control algorithms, RPL can perform long-horizon, sparse-reward tasks for which reinforcement learning alone fails. Moreover, we find that RPL consistently and substantially improves on the initial controllers. We argue that RPL is a promising approach for combining the complementary strengths of deep reinforcement learning and robotic control, pushing the boundaries of what either can achieve independently. Video and code at this https URL.

Learns residual on the policy with DDPG, with a “burn in” period for the critic, and HER.  
Various hand-designed controllers

T. Johannink, S. Bahl, A. Nair, J. Luo, A. Kumar, M. Loskyll, J. A. Ojea, E. Solowjow, and S. Levine.
Residual reinforcement learning for robot control. 
arXiv preprint arXiv:1812.03201, 2018.

Same idea? 

Learning with Training Wheels: Speeding up Training with a Simple Controller for Deep Reinforcement 
Learning

@article{DBLP:journals/corr/abs-1812-05027,
  author    = {Linhai Xie and
               Sen Wang and
               Stefano Rosa and
               Andrew Markham and
               Niki Trigoni},
  title     = {Learning with Training Wheels: Speeding up Training with a Simple
               Controller for Deep Reinforcement Learning},
  journal   = {CoRR},
  volume    = {abs/1812.05027},
  year      = {2018},
  url       = {http://arxiv.org/abs/1812.05027},
  archivePrefix = {arXiv},
  eprint    = {1812.05027},
  timestamp = {Tue, s
  biburl    = {https://dblp.org/rec/journals/corr/abs-1812-05027.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

Deep Reinforcement Learning (DRL) has been applied successfully to many robotic applications. However, the large number of trials needed for training is a key issue. Most of existing techniques developed to improve training efficiency (e.g. imitation) target on general tasks rather than being tailored for robot applications, which have their specific context to benefit from. We propose a novel framework, Assisted Reinforcement Learning, where a classical controller (e.g. a PID controller) is used as an alternative, switchable policy to speed up training of DRL for local planning and navigation problems. The core idea is that the simple control law allows the robot to rapidly learn sensible primitives, like driving in a straight line, instead of random exploration. As the actor network becomes more advanced, it can then take over to perform more complex actions, like obstacle avoidance. Eventually, the simple controller can be discarded entirely. We show that not only does this technique train faster, it also is less sensitive to the structure of the DRL network and consistently outperforms a standard Deep Deterministic Policy Gradient network. We demonstrate the results in both simulation and real-world experiments.
